The Complete Local Volume Groups Sample -- IV. Star formation and gas content in group-dominant galaxies

Using multi-band data we examine the star formation activity of the nearby group-dominant early-type galaxies of the Complete Local-volume Groups Sample (CLoGS), and the relation between star formation, gas content, and local environment. Only a small fraction of the galaxies (13%; 6/47) are found to be Far-Ultraviolet (FUV) bright, with FUV to near-infrared colours indicative of recent active star formation (NGC 252, NGC 924, NGC 940, NGC 1106, NGC 7252, and ESO 507-25). These systems are lenticulars presenting the highest FUV specific star-formation rates in the sample (sSFR FUV > 5$\times$10$^{13}$ yr$^{-1}$), significant cold gas reservoirs (M(H2)=0.5 - 61$\times$10$^8$ M$_\odot$), reside in X-ray faint groups, and none of them hosts a powerful radio AGN (P$_{1.4GHz}$<$10^{23}$ W Hz$^{-1}$). The majority of the group-dominant galaxies (87%; 41/47) are FUV faint, with no significant star formation, classified in most cases as spheroids based on their position on the infrared star-forming main sequence (87%; 46/53). Examining the relationships between radio power, SFR FUV, and stellar mass we find a lack of correlation that suggests a combination of origins for the cool gas in these galaxies, including stellar mass loss, cooling from the intra-group medium (IGrM) or galaxy halo, and acquisition through mergers or tidal interactions. X-ray bright systems, in addition to hosting radio powerful AGN, have a range of SFRs but, with the exception of NGC 315, do not rise to the highest rates seen in the FUV bright systems. We suggest that central group galaxy evolution is linked to gas mass availability, with star formation favoured in the absence of a group-scale X-ray halo, but AGN jet launching is more likely in systems with a cooling IGrM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
